YOUNG Star detrending for Transiting Exoplanet Recovery (YOUNGSTER) -- I. A search for young exoplanets in Sectors 1-5 of the TESS Full-Frame-Images

Young (<1Gyr) exoplanets represent a critically important area of exoplanet research, as they offer the opportunity to learn about the formation and early dynamic history of exoplanetary systems. However, finding young exoplanets is significantly complicated by the fast rotation and complex activity of their young host stars, which are often not well handled by state-of-the-art automatic pipelines. This work presents an alternative LOWESS-based pipeline focused specifically on detrending young stellar light-curves from the 30min-cadence Full Frame Images (FFIs) produced by the Transiting Exoplanet Survey Satellite ($TESS$), and includes improvements such as automatic peak-cutting of stellar variability and interpolation over masked transits to improve periodogram visibility and returned transit shapes. This work presents the details of the developed pipeline, along with initial results from its application to young stars within stellar associations in sectors 1-5 of the $TESS$ data. While no new exoplanet candidate signals were found in this work, interesting results included the recovery of all known 2min TOIs around young stars in sectors 1-5 from 30min data alone, the recovery of the young exoplanet DS Tuc Ab, a number of young eclipsing binaries and a wide array of interesting rotation. A sensitivity analysis was also undertaken for each star, showing how recovery of injected planets varied with both depth and period for each individual target. Challenges for future searches for young exoplanets are discussed, the largest being stellar rotation with periods less than 1 day and a lack of a large sample of confirmed young stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
